The Stellar decomposition: A compact representation for simplicial complexes and beyond

We introduce the Stellar decomposition, a model for efficient topological data structures over a broad range of simplicial and cell complexes. A Stellar decomposition of a complex is a collection of regions indexing the complex's vertices and cells such that each region has sufficient information to locally reconstruct the star of its vertices, i.e., the cells incident in the region's vertices. Stellar decompositions are general in that they can compactly represent and efficiently traverse arbitrary complexes with a manifold or non-manifold domain. They are scalable to complexes in high dimension and of large size, and they enable users to easily construct tailored application-dependent data structures using a fraction of the memory required by a corresponding global topological data structure on the complex. As a concrete realization of this model for spatially embedded complexes, we introduce the Stellar tree, which combines a nested spatial tree with a simple tuning parameter to control the number of vertices in a region. Stellar trees exploit the complex's spatial locality by reordering vertex and cell indices according to the spatial decomposition and by compressing sequential ranges of indices. Stellar trees are competitive with state-ofthe-art topological data structures for manifold simplicial complexes and offer significant improvements for cell complexes and non-manifold simplicial complexes. We conclude with a highlevel description of several mesh processing and analysis applications that utilize Stellar trees to process large datasets.

==> charts/chart_bonsai_tet.csv <==
kv,gen,vt,nodes,chi,mu
1,72.2593,4.82884,5138338,4,2.55028
2,70.7539,4.42875,5001334,3.98555,2.52675
3,70.8846,4.65736,4772337,3.94622,2.47239
4,70.3642,4.73015,4425653,3.86851,2.37393
5,66.3284,4.76792,3862301,3.71708,2.18814
6,63.7852,4.78101,3108179,3.49073,1.90717
7,58.3543,4.5759,1991379,3.12213,1.4156
8,53.882,4.06552,1076310,2.7946,0.935159
9,53.6798,4.03194,1047286,2.78349,0.920154
10,53.3172,3.99643,1026005,2.77474,0.908639
11,53.1579,4.1009,1004710,2.76546,0.896435
12,52.4728,4.10146,983640,2.75578,0.883833
13,53.6459,4.05848,964077,2.74639,0.871758
14,52.6694,3.92004,946024,2.73731,0.860267
15,52.6591,3.88992,928647,2.72822,0.8489
16,52.4075,4.03955,911880,2.71908,0.837662
17,52.2195,4.01547,895303,2.70972,0.826274
18,51.7526,4.02385,879397,2.7004,0.815095
19,52.2163,3.93147,864847,2.69157,0.804622
20,52.2048,3.99009,849903,2.68218,0.79361
21,51.1941,3.81764,836438,2.67344,0.783523
22,51.0607,3.92313,822704,2.66423,0.77306
23,51.3492,3.86368,809371,2.655,0.762679
24,50.7565,3.8232,795551,2.64517,0.751799
25,50.9588,3.83651,782293,2.63545,0.74121
26,51.0218,3.84019,769329,2.62567,0.730748
27,50.3117,3.69075,756325,2.61562,0.720155
28,50.7663,3.78837,743138,2.60517,0.70929
29,50.5085,3.74417,730163,2.59464,0.698512
30,49.8596,3.6716,717642,2.5842,0.688004
31,49.7242,3.74264,705095,2.57348,0.677335
32,49.6671,3.71534,691719,2.5618,0.665849
33,49.4412,3.69107,679945,2.55129,0.655623
34,49.6844,3.63773,667979,2.54032,0.645058
35,49.464,3.61438,656496,2.52952,0.634855
36,48.8693,3.56709,644965,2.51845,0.624476
37,48.7963,3.57142,633059,2.50675,0.613716
38,48.5215,3.52575,620664,2.49434,0.602433
39,48.3142,3.48713,607958,2.48138,0.59078
40,48.4806,3.48884,594471,2.46736,0.578381
41,47.8326,3.46516,580047,2.45206,0.564992
42,47.914,3.36455,564867,2.43564,0.550871
43,47.6498,3.36418,548055,2.41714,0.535172
44,46.9365,3.42879,530512,2.39752,0.518747
45,46.9485,3.35467,511142,2.37546,0.500539
46,46.259,3.37759,490171,2.35113,0.48077
47,45.7374,3.39483,468232,2.32535,0.46007
48,45.6129,3.4625,443781,2.29611,0.436904
49,44.5887,3.43689,418406,2.26526,0.412766
50,46.1464,3.41935,391544,2.23208,0.387126
60,39.3148,3.13602,170693,1.94148,0.172197
70,38.4099,3.2677,151525,1.91472,0.153819
80,38.6221,3.22034,145514,1.90586,0.148167
90,38.4821,3.26928,139986,1.89704,0.142938
100,37.9734,3.26782,135139,1.88865,0.138308
110,37.8247,3.26146,130240,1.8797,0.133631
120,37.9329,3.22391,125784,1.87106,0.12936
130,37.9812,3.21913,121992,1.86331,0.125694
140,37.5725,3.21663,118553,1.85584,0.122355
150,37.5075,3.20201,115281,1.8484,0.119143
160,37.7002,3.20744,112273,1.84115,0.116196
170,37.6087,3.2606,109217,1.83351,0.113192
180,37.0795,3.29778,106145,1.82548,0.110141
190,38.3438,3.23962,103417,1.818,0.107422
200,36.8201,3.23871,100665,1.81022,0.104658
210,36.6541,3.25508,98041,1.80242,0.102018
220,36.8377,3.33854,95513,1.79477,0.0995032
230,36.6324,3.22844,92929,1.78659,0.0969057
240,36.1471,3.72298,90321,1.77807,0.0942565
250,36.3802,3.21335,88153,1.77075,0.0920458
260,36.389,3.22129,85881,1.76268,0.0897261
270,36.1432,3.20995,83481,1.75402,0.0872769
280,36.2079,3.21325,81313,1.74593,0.0850548
290,35.6451,3.18857,79049,1.73724,0.0827328
300,35.6384,3.19016,76801,1.72835,0.0804346
310,35.9811,3.20458,74553,1.71923,0.0781158
320,35.2815,3.17681,72249,1.70965,0.0757257
330,35.2641,3.16095,69793,1.69915,0.073186
340,35.0442,3.14433,67577,1.68953,0.0709001
350,34.8754,3.13408,65089,1.67838,0.068346
360,34.6618,3.03703,62097,1.66477,0.0653096
370,34.0137,3.06305,58625,1.6487,0.0617904
380,33.6704,3.03062,54321,1.62842,0.057432
390,33.2458,2.96991,49825,1.60673,0.0528608
400,32.8504,2.99562,45177,1.58378,0.0481079
410,32.5941,2.95291,40185,1.55855,0.0428707
420,31.5927,2.92048,32433,1.51837,0.0346392
430,30.9647,2.91171,24777,1.47781,0.0264865
440,30.4642,2.77157,22161,1.4638,0.0237083
450,30.536,2.78807,21769,1.46176,0.023325
460,30.3935,2.78671,21641,1.46119,0.0232049
470,30.6916,2.78832,21513,1.46058,0.0230814
480,30.3174,2.77959,21393,1.46001,0.0229722
490,30.6165,2.77641,21249,1.45937,0.0228349
500,30.6598,2.78296,21121,1.45872,0.0227148
510,30.2852,2.76157,20969,1.45795,0.0225746
520,30.6074,2.78765,20841,1.45738,0.0224576
530,30.5897,2.77765,20673,1.45656,0.0223012
540,30.5303,2.76994,20529,1.45589,0.0221723
550,30.6469,2.75659,20433,1.45541,0.0220851
560,30.5203,2.77134,20305,1.45477,0.0219665
570,30.3722,2.73704,20257,1.45451,0.0219231
580,30.3699,2.75872,20121,1.45378,0.0217998
590,30.5767,2.75107,20017,1.45319,0.0217004
600,30.4949,2.76466,19881,1.45242,0.0215714
610,30.2427,2.75021,19769,1.45181,0.0214715
620,30.4613,2.73248,19665,1.45123,0.0213739
630,30.4689,2.74396,19505,1.45038,0.0212223
640,30.4619,2.76491,19409,1.4498,0.0211299
650,30.1382,2.74063,19297,1.44916,0.0210228
660,30.5124,2.75159,19217,1.4487,0.0209481
670,30.1215,2.7438,19113,1.44813,0.0208512
680,30.1308,2.74134,19041,1.44767,0.0207802
690,30.3484,2.75564,18913,1.44686,0.0206551
700,30.3817,2.72937,18849,1.44646,0.0205946
710,30.1226,2.74214,18777,1.44601,0.0205232
720,30.0653,2.74328,18697,1.44551,0.0204433
730,30.6074,2.73984,18609,1.44498,0.0203525
740,30.0863,2.7375,18497,1.44432,0.0202468
750,30.3295,2.75812,18417,1.44379,0.0201687
760,30.2875,2.75762,18297,1.44308,0.0200479
770,30.0319,2.74827,18161,1.44217,0.0199127
780,30.0535,2.73783,18113,1.44182,0.0198619
790,30.2753,2.75911,18033,1.44135,0.0197876
800,29.9887,2.73584,17921,1.4406,0.0196791
810,30.0484,2.72723,17857,1.44014,0.0196151
820,29.9312,2.73455,17769,1.43953,0.0195298
830,30.2399,2.74605,17681,1.43896,0.0194391
840,29.9339,2.72186,17569,1.43824,0.0193258
850,30.2159,2.73635,17457,1.43744,0.0192119
860,29.8808,2.7033,17377,1.43688,0.0191295
870,29.9056,2.70898,17329,1.43653,0.0190816
880,30.1376,2.71368,17257,1.43599,0.0190108
890,30.1798,2.72185,17193,1.43554,0.0189428
900,30.079,2.69193,17105,1.43486,0.0188536
910,30.1315,2.68163,16985,1.43403,0.0187391
920,29.8533,2.68931,16905,1.43346,0.0186606
930,29.8833,2.6808,16825,1.43288,0.0185786
940,30.0979,2.6899,16801,1.4327,0.0185546
950,30.0352,2.66468,16729,1.43218,0.0184809
960,29.997,2.69239,16609,1.43122,0.0183543
970,29.8321,2.67159,16497,1.43037,0.0182389
980,29.7344,2.67892,16385,1.42957,0.0181267
990,30.0154,2.67799,16305,1.42892,0.0180477
1000,29.7,2.6669,16249,1.42846,0.0179909
1010,29.6752,2.67424,16161,1.42778,0.0179033
1020,30.0702,2.67986,16121,1.42744,0.0178627
1030,29.6975,2.68508,16073,1.42709,0.0178153
1040,29.9641,2.67648,16009,1.42657,0.0177448
1050,29.6575,2.66897,15921,1.42586,0.0176552
1060,29.9271,2.68977,15881,1.42556,0.0176141
1070,29.9728,2.69477,15825,1.4251,0.0175537
1080,29.7287,2.68216,15737,1.42435,0.0174592
1090,30.0085,2.68075,15705,1.42409,0.0174277
1100,29.6098,2.66184,15673,1.42382,0.0173957
1110,29.8609,2.65445,15601,1.42316,0.0173191
1120,29.6027,2.6782,15553,1.42277,0.0172688
1130,29.8684,2.68113,15473,1.42207,0.0171799
1140,29.8719,2.66616,15433,1.42172,0.0171398
1150,29.5619,2.68429,15369,1.42115,0.0170727
1160,29.5157,2.68003,15313,1.42068,0.0170133
1170,29.5445,2.67061,15249,1.42011,0.0169456
1180,29.8107,2.6642,15185,1.41953,0.01688
1190,29.9839,2.66854,15121,1.41892,0.0168094
1200,29.7569,2.6727,15073,1.4185,0.0167589
1210,29.8069,2.66815,14993,1.41785,0.0166807
1220,29.745,2.66807,14969,1.41762,0.0166538
1230,29.7685,2.66428,14889,1.41689,0.0165672
1240,29.4237,2.66819,14809,1.41612,0.0164833
1250,29.4061,2.67091,14753,1.41564,0.0164251
1260,29.6697,2.66919,14665,1.41482,0.0163314
1270,29.6159,2.6555,14577,1.41396,0.0162373
1280,29.6552,2.68628,14497,1.41322,0.0161544
1290,29.3759,2.66264,14441,1.41268,0.0160983
1300,29.3248,2.65074,14353,1.41193,0.0160074
1310,29.3063,2.66789,14305,1.41144,0.0159531
1320,29.3722,2.66072,14257,1.41096,0.0158998
1330,29.2681,2.66364,14225,1.41062,0.0158658
1340,29.376,2.67305,14185,1.41021,0.0158247
1350,29.2493,2.6471,14161,1.40998,0.0157981
1360,29.2613,2.66785,14145,1.40981,0.0157817
1370,29.2663,2.68912,14129,1.40965,0.0157645
1380,29.3696,2.65355,14105,1.40943,0.0157407
1390,29.2568,2.66257,14049,1.40889,0.0156804
1400,29.3036,2.66179,13993,1.40829,0.0156187
1410,29.5157,2.66497,13929,1.40762,0.0155516
1420,29.4324,2.65826,13873,1.40702,0.0154913
1430,29.19,2.67855,13825,1.40653,0.0154427
1440,29.5991,2.66884,13777,1.40606,0.0153923
1450,29.4907,2.66782,13721,1.40556,0.0153352
1460,29.4142,2.65403,13649,1.40479,0.0152575
1470,29.4314,2.65225,13585,1.40411,0.0151885
1480,29.3591,2.65451,13577,1.40402,0.0151803
1490,29.396,2.66018,13513,1.40333,0.0151095
1500,29.3951,2.66867,13481,1.40301,0.0150755


==> charts/chart_neptune_tri.csv <==
kv,gen,vt,nodes,chi,mu
1,19.4158,0.925354,3135066,3,2.6144
2,17.8054,0.877674,2124255,2.7654,2.1408
3,16.7294,0.825151,1660161,2.60495,1.83856
4,15.5321,0.796896,1357454,2.47305,1.60106
5,15.2036,0.779179,1159339,2.37442,1.42718
6,14.4651,0.756221,996571,2.28243,1.27162
7,14.1187,0.738157,871316,2.2052,1.14294
8,13.4297,0.717115,756858,2.12807,1.01851
9,13.0769,0.707078,674411,2.0693,0.925061
10,12.7843,0.6887,604029,2.01591,0.842442
11,12.6143,0.680586,552454,1.97491,0.779976
12,12.565,0.675122,506476,1.93646,0.722872
13,12.1852,0.661055,471856,1.90636,0.679082
14,12.0552,0.651336,441735,1.879,0.640288
15,12.1049,0.643887,415061,1.85378,0.605395
16,11.9275,0.637181,394564,1.83381,0.578327
17,12.002,0.633096,376762,1.81593,0.554529
18,11.8013,0.626635,360174,1.79878,0.532163
19,11.4717,0.626098,345958,1.78368,0.512871
20,11.5931,0.618959,333248,1.7698,0.495635
21,11.6334,0.616371,321573,1.75671,0.479699
22,11.3176,0.613522,310087,1.74356,0.463855
23,11.2434,0.609315,299031,1.73057,0.448537
24,11.1145,0.616304,288115,1.71741,0.433269
25,11.3314,0.602208,277238,1.70398,0.417964
26,10.9564,0.59775,267185,1.6913,0.40377
27,10.9152,0.594111,257109,1.67838,0.389482
28,11.0304,0.594913,247787,1.66611,0.376234
29,10.6196,0.589363,238797,1.65407,0.363333
30,10.5241,0.588329,230401,1.64259,0.351189
31,10.5914,0.58282,222066,1.63102,0.33905
32,10.7769,0.582922,214286,1.62004,0.327731
33,10.576,0.57931,206894,1.60944,0.316884
34,10.6553,0.579551,199869,1.59918,0.306624
35,10.3022,0.571724,193020,1.58896,0.296528
36,10.4083,0.57008,186597,1.57925,0.286997
37,10.1444,0.567357,180781,1.57036,0.278371
38,10.2399,0.566599,175352,1.56195,0.270251
39,10.3385,0.56413,170294,1.55402,0.262667
40,10.2191,0.561073,165235,1.54596,0.255068
41,10.0189,0.558333,160658,1.53857,0.248171
42,9.9064,0.576117,156453,1.53177,0.241868
43,9.88569,0.576474,152296,1.52494,0.235583
44,9.8908,0.581792,148458,1.51854,0.22975
45,9.91842,0.576456,144472,1.51176,0.223667
46,9.8657,0.589027,141023,1.50589,0.218379
47,10.0026,0.591318,137761,1.50029,0.213394
48,9.69928,0.582896,134729,1.49502,0.208764
49,9.644,0.589018,132124,1.49045,0.204793
50,9.91429,0.592039,129552,1.48585,0.200864
60,9.39667,0.608908,109906,1.44912,0.170911
70,9.36551,0.582843,97206,1.4237,0.151731
80,9.23437,0.6062,88072,1.40411,0.138159
90,9.06538,0.611506,80538,1.38683,0.126988
100,9.15612,0.612024,73664,1.37013,0.116703
110,9.03183,0.609181,67011,1.35302,0.106678
120,8.94936,0.58807,60844,1.33642,0.0972863
130,9.00824,0.602846,55350,1.32084,0.0888297
140,8.84541,0.601115,50900,1.30774,0.0818646
150,8.45292,0.586674,46726,1.29501,0.0752561
160,8.95926,0.598813,42983,1.28317,0.0693093
170,8.56895,0.581063,39826,1.27294,0.064282
180,8.41771,0.598418,37237,1.26428,0.0600997
190,8.1778,0.592729,34923,1.25637,0.0563853
200,8.13908,0.591487,33161,1.25013,0.053496
210,8.2931,0.592767,31652,1.24462,0.0510428
220,8.21235,0.582898,30359,1.23978,0.048923
230,8.0822,0.573747,29096,1.23499,0.0468403
240,7.97253,0.587221,28034,1.23088,0.0451304
250,7.93121,0.566197,27196,1.22764,0.0437826
260,8.12359,0.596059,26539,1.22503,0.0427431
270,8.33301,0.609644,25728,1.22172,0.0414696
280,7.90345,0.602335,25021,1.21878,0.0403758
290,7.86864,0.595879,24424,1.21628,0.0394451
300,8.07075,0.607583,23828,1.21378,0.0385534
310,7.82161,0.605767,23310,1.21152,0.0377819
320,7.82413,0.594697,22900,1.20972,0.0371564
330,7.95742,0.598913,22380,1.20744,0.0363861
340,7.75672,0.593225,21939,1.20543,0.0357254
350,7.75073,0.602099,21420,1.20301,0.0349283
360,7.69001,0.598393,20976,1.20096,0.0342344
370,7.84463,0.593943,20462,1.19856,0.0334539
380,7.81451,0.58986,19972,1.19616,0.0327124
390,7.78707,0.591178,19521,1.19397,0.03203
400,7.57884,0.588523,19048,1.19162,0.0312919
410,7.72598,0.591843,18594,1.18933,0.0305871
420,7.53515,0.585824,18193,1.18727,0.0299553
430,7.51095,0.586944,17723,1.18491,0.0292305
440,7.47776,0.584653,17336,1.18288,0.0286439
450,7.74223,0.587739,16955,1.18085,0.0280668
460,7.43394,0.583592,16566,1.17879,0.0274527
470,7.5841,0.58366,16142,1.17648,0.0268
480,7.39457,0.580382,15738,1.17427,0.0261675
490,7.66834,0.580068,15407,1.17248,0.0256498
500,7.3474,0.582236,15008,1.1703,0.0250063
510,7.54451,0.581437,14640,1.16825,0.0244249
520,7.4747,0.579085,14327,1.16646,0.0239257
530,7.46943,0.580455,14041,1.16477,0.0234691
540,7.46218,0.579095,13784,1.16338,0.0230614
550,7.43314,0.578273,13496,1.16167,0.022593
560,7.24108,0.577777,13251,1.16012,0.0221943
570,7.42739,0.578706,12948,1.15826,0.0217065
580,7.18543,0.579257,12734,1.15696,0.021363
590,7.24007,0.582897,12504,1.15559,0.0209859
600,7.14849,0.579943,12220,1.1539,0.0205326
610,7.29436,0.582672,12008,1.15262,0.0201793
620,7.11869,0.582651,11773,1.1512,0.019797
630,7.08589,0.58272,11567,1.1499,0.0194575
640,7.23621,0.586477,11311,1.14836,0.0190278
650,7.2455,0.583633,11137,1.14727,0.0187411
660,7.10359,0.586586,10969,1.14618,0.0184629
670,7.04595,0.585203,10761,1.14485,0.0181201
680,7.03466,0.585411,10547,1.14345,0.0177628
690,7.28797,0.583052,10334,1.14201,0.0174115
700,7.0518,0.58427,10157,1.14088,0.0171183
710,6.97207,0.584515,9950,1.13958,0.0167695
720,7.15189,0.578115,9825,1.13875,0.0165602
730,7.10659,0.569435,9658,1.13766,0.0162785
740,7.09856,0.574486,9456,1.13626,0.0159289
750,6.98982,0.570061,9305,1.13522,0.0156824
760,6.91127,0.571995,9183,1.13434,0.0154641
770,6.89981,0.568149,9012,1.13313,0.0151771
780,6.88984,0.567791,8851,1.13199,0.0149002
790,7.01814,0.566284,8753,1.13126,0.0147395
800,7.02837,0.567098,8645,1.13053,0.0145421
810,6.85558,0.568058,8551,1.12986,0.0143832
820,7.01497,0.568914,8459,1.12925,0.0142282
830,7.05376,0.567623,8296,1.12807,0.0139411
840,6.81381,0.568218,8215,1.12751,0.0137988
850,6.82376,0.573478,8093,1.1266,0.013591
860,6.81805,0.563359,7967,1.1257,0.0133921
870,6.85982,0.562961,7888,1.12517,0.0132542
880,6.96155,0.565034,7818,1.12466,0.0131366
890,6.93094,0.562706,7741,1.12409,0.0130119
900,6.77441,0.557691,7683,1.12371,0.0129103
910,7.03417,0.564727,7587,1.12298,0.0127352
920,6.76044,0.567484,7496,1.1223,0.012573
930,6.74828,0.559866,7429,1.12179,0.0124522
940,6.89668,0.563502,7377,1.12138,0.0123717
950,6.85218,0.549553,7285,1.12068,0.0122205
960,6.87265,0.555276,7211,1.1201,0.012085
970,6.87596,0.555372,7131,1.11947,0.0119487
980,6.87446,0.554705,7047,1.11882,0.0117978
990,6.86055,0.549607,7009,1.11855,0.0117374
1000,6.84405,0.549677,6967,1.11822,0.0116655
1010,6.71703,0.548819,6898,1.11769,0.0115543
1020,6.84612,0.546718,6856,1.11736,0.0114832
1030,6.85612,0.546837,6816,1.11704,0.0114093
1040,6.85205,0.548319,6719,1.11625,0.0112499
1050,6.88388,0.547789,6690,1.11599,0.0111962
1060,6.82339,0.548891,6648,1.11563,0.0111341
1070,6.67206,0.543565,6567,1.11496,0.0110033
1080,6.81782,0.548915,6503,1.11445,0.0108963
1090,6.90792,0.545782,6478,1.11425,0.0108584
1100,6.80385,0.545078,6427,1.11381,0.010779
1110,6.68934,0.546317,6400,1.11357,0.0107396
1120,8.93887,0.545554,6356,1.11322,0.0106712
1130,6.64417,0.54479,6320,1.11295,0.0106161
1140,6.78926,0.544417,6308,1.11284,0.0105999
1150,6.76851,0.545627,6292,1.11269,0.0105774
1160,6.61517,0.548792,6257,1.11243,0.0105203
1170,6.84492,0.544012,6223,1.11214,0.0104696
1180,6.75105,0.544043,6186,1.11187,0.0104083
1190,6.73855,0.546339,6130,1.11138,0.0103209
1200,6.62563,0.548996,6101,1.11114,0.0102775
1210,6.86748,0.544329,6063,1.11079,0.0102112
1220,6.79017,0.542669,6003,1.11024,0.0101086
1230,6.86044,0.544703,5957,1.10981,0.0100357
1240,6.64571,0.554768,5929,1.10958,0.00999658
1250,6.72815,0.546615,5903,1.10933,0.00995641
1260,6.71654,0.544873,5879,1.1091,0.00991873
1270,6.58292,0.545654,5847,1.10885,0.00986558
1280,6.84467,0.543933,5816,1.10858,0.00981718
1290,6.7576,0.544162,5790,1.10833,0.00977776
1300,6.55563,0.543145,5748,1.10795,0.0097034
1310,6.68726,0.548637,5726,1.10778,0.00966997
1320,6.53227,0.544679,5693,1.10747,0.00961109
1330,6.69101,0.544115,5648,1.10707,0.00953748
1340,6.68866,0.542842,5628,1.10688,0.00950779
1350,6.7799,0.544898,5565,1.10632,0.009399
1360,6.52989,0.591588,5538,1.10609,0.00935534
1370,6.7668,0.54403,5516,1.10592,0.00932116
1380,6.51454,0.543991,5494,1.10571,0.00928922
1390,6.70781,0.544952,5460,1.10544,0.00923782
1400,6.64171,0.542445,5423,1.1051,0.00917968
1410,6.65582,0.544075,5389,1.10476,0.00912579
1420,6.50566,0.541459,5362,1.10458,0.00908562
1430,6.63204,0.543414,5343,1.10439,0.00905543
1440,6.48451,0.543769,5320,1.10416,0.00901925
1450,6.63636,0.544412,5305,1.10402,0.00900004
1460,6.47396,0.545005,5269,1.10365,0.0089434
1470,6.62687,0.542814,5238,1.10339,0.00889599
1480,6.46572,0.543237,5201,1.10304,0.00883237
1490,6.68699,0.542938,5191,1.10295,0.00881765
1500,6.60464,0.542179,5167,1.10272,0.00877723


==> charts/chart_vismale_vr.csv <==
kv,gen,vt,nodes,chi0,mu0,chi1,mu1,chi2,mu2,chi3,mu3,chi4,mu4,chi5,mu5,chi6,mu6
1,36.3482,4.41367,5631693,2,1.81807,3,2.77634,4,3.76118,5,4.63738,6,5.55362,7,6.44027,8,7.21065
2,36.2023,4.41334,5540493,1.86674,1.67695,2.9873,2.76195,3.99387,3.75442,4.99659,4.63376,5.99795,5.5515,6.99971,6.43996,7.99986,7.2105
3,36.0573,4.31665,5292150,1.86674,1.67225,2.62672,2.40004,3.9092,3.65951,4.92232,4.5558,5.9627,5.51392,6.98197,6.42171,7.9902,7.20075
4,33.8789,4.1823,4751131,1.86671,1.67029,2.51177,2.2724,3.22376,2.92295,4.7001,4.31371,5.76935,5.30912,6.86682,6.30318,7.95565,7.16559
5,31.6221,3.88503,3888633,1.86649,1.66934,2.3609,2.11037,2.94103,2.61294,3.72317,3.33389,5.31608,4.82905,6.4874,5.91306,7.77231,6.97981
6,28.6179,4.20622,2888661,1.8659,1.66848,2.30445,2.04966,2.70983,2.36305,3.2804,2.86373,3.98946,3.52025,5.78126,5.18334,7.32544,6.5236
7,26.1671,3.89753,1800273,1.86465,1.66505,2.28156,2.02467,2.5815,2.22752,2.94217,2.51275,3.33622,2.84489,3.93613,3.39344,6.12182,5.2982
8,24.3474,3.04417,1090925,1.86243,1.6605,2.27072,2.01251,2.55976,2.20458,2.848,2.4168,3.09841,2.60321,3.24496,2.69577,3.3678,2.69082
9,24.2266,3.03949,1085566,1.85776,1.65311,2.26953,2.01062,2.55959,2.2041,2.84785,2.41643,3.09836,2.6031,3.24494,2.69573,3.36779,2.69081
10,23.8644,3.07548,1079839,1.85123,1.64229,2.26752,2.00754,2.55929,2.20344,2.84768,2.41613,3.09826,2.60299,3.2449,2.69569,3.36778,2.6908
11,24.3044,3.08194,1074432,1.8455,1.63171,2.2645,2.00316,2.55884,2.20248,2.84737,2.41557,3.0981,2.60279,3.24481,2.6956,3.36774,2.69076
12,23.7902,3.06138,1068606,1.83853,1.61927,2.26086,1.99746,2.55802,2.20094,2.84687,2.41472,3.09782,2.60245,3.24462,2.6954,3.36768,2.69071
13,23.8056,2.98414,1062027,1.83076,1.60359,2.25592,1.9894,2.55677,2.19859,2.84605,2.41331,3.09739,2.60187,3.24431,2.69503,3.36756,2.69058
14,24.1708,2.95878,1056281,1.82343,1.58858,2.25068,1.98083,2.55543,2.19602,2.84504,2.4117,3.09693,2.60128,3.24398,2.69466,3.36742,2.69043
15,24.167,2.92134,1049785,1.81576,1.57182,2.24394,1.96975,2.55353,2.19264,2.84362,2.40939,3.09628,2.60047,3.24347,2.69403,3.36726,2.69026
16,23.8225,2.89934,1043369,1.80752,1.55349,2.23702,1.95776,2.55101,2.18814,2.842,2.40672,3.09548,2.59945,3.24286,2.69331,3.36703,2.69002
17,24.1812,2.88163,1036450,1.79944,1.53463,2.22951,1.94451,2.54722,2.18193,2.83969,2.40322,3.09455,2.59821,3.24217,2.69252,3.36676,2.68973
18,24.1489,2.87002,1027770,1.79143,1.5172,2.22029,1.92858,2.5393,2.17011,2.8367,2.39874,3.09318,2.59638,3.24124,2.69141,3.36646,2.68941
19,23.7719,2.86255,1015426,1.78203,1.49626,2.20979,1.91057,2.52063,2.1442,2.83288,2.39319,3.09159,2.59425,3.24014,2.69008,3.36603,2.68896
20,24.0401,2.87076,1000163,1.77246,1.474,2.19881,1.89114,2.49113,2.10457,2.82712,2.38532,3.08956,2.59158,3.23881,2.68843,3.36556,2.68845
21,24.099,2.84902,988012,1.76222,1.44988,2.18651,1.8691,2.47605,2.08205,2.81929,2.37504,3.08711,2.58825,3.23725,2.6865,3.36489,2.68775
22,23.5697,2.84735,975378,1.75179,1.42655,2.17379,1.84589,2.46051,2.05851,2.81003,2.36266,3.08388,2.58384,3.23535,2.68415,3.36423,2.68705
23,23.5314,2.85585,963258,1.74084,1.40106,2.16125,1.82267,2.44651,2.03692,2.7995,2.34851,3.08028,2.57896,3.23299,2.6813,3.36342,2.68615
24,23.4386,2.84651,949634,1.72946,1.37504,2.14716,1.79618,2.43104,2.01269,2.78623,2.33024,3.07549,2.57237,3.23011,2.67775,3.36236,2.68502
25,24.1619,2.82863,935588,1.71846,1.34945,2.13194,1.76737,2.41535,1.98721,2.7715,2.30961,3.06976,2.56435,3.22657,2.67332,3.36112,2.68367
26,23.6338,2.83594,920379,1.70597,1.32026,2.11459,1.73466,2.39869,1.95949,2.75562,2.28678,3.06263,2.55416,3.22215,2.66777,3.3593,2.68167
27,23.5716,2.82612,905356,1.69408,1.29266,2.0978,1.70211,2.38219,1.93189,2.73884,2.26231,3.0549,2.54292,3.2168,2.66097,3.35733,2.67955
28,23.4393,2.81307,889550,1.68177,1.2636,2.07948,1.6663,2.36438,1.90179,2.72036,2.23501,3.04548,2.52958,3.21052,2.65292,3.35504,2.67704
29,23.3712,2.79998,872311,1.66936,1.23427,2.05933,1.62686,2.34482,1.8677,2.69963,2.20393,3.03446,2.51374,3.20273,2.64281,3.35201,2.67368
30,22.8307,2.78507,854725,1.65743,1.20585,2.0392,1.58664,2.32407,1.83119,2.67786,2.17077,3.02202,2.496,3.19391,2.63119,3.34855,2.66984
31,22.6876,2.77135,835850,1.64517,1.17732,2.01698,1.54177,2.30101,1.79011,2.65468,2.13449,3.00713,2.47485,3.18369,2.61759,3.34416,2.66486
32,23.0487,2.77482,814511,1.6332,1.14872,1.99369,1.49391,2.27636,1.74577,2.62924,2.09462,2.99072,2.45146,3.17188,2.60182,3.33888,2.65881
33,22.859,2.75779,794073,1.62285,1.12383,1.97047,1.44647,2.24985,1.69751,2.60201,2.05165,2.97201,2.42463,3.15864,2.5843,3.3328,2.65169
34,22.2537,2.73891,772796,1.61262,1.09973,1.94649,1.39651,2.22184,1.64546,2.57311,2.0052,2.95048,2.39373,3.14389,2.56483,3.32613,2.64392
35,22.0558,2.73183,749153,1.60317,1.07716,1.92111,1.34401,2.19077,1.58693,2.53995,1.95154,2.92396,2.35582,3.12609,2.5415,3.31842,2.63494
36,21.8438,2.70208,723865,1.59485,1.05743,1.89631,1.29129,2.15794,1.52433,2.50327,1.89191,2.89315,2.31147,3.10518,2.51397,3.30921,2.62429
37,21.6477,2.69345,696581,1.58748,1.03928,1.87068,1.2377,2.12258,1.45634,2.46273,1.82522,2.85762,2.26001,3.08069,2.48146,3.29891,2.61241
38,21.4185,2.66251,668761,1.58107,1.02379,1.84691,1.18818,2.08754,1.38845,2.42055,1.75498,2.81809,2.20215,3.05294,2.44463,3.28765,2.59937
39,21.1442,2.6399,638825,1.57614,1.0116,1.82422,1.14017,2.05179,1.31833,2.3747,1.67801,2.77251,2.13507,3.01994,2.40036,3.27351,2.58292
40,20.9267,2.63173,607378,1.5718,1.001,1.80272,1.09574,2.01576,1.24804,2.32653,1.59606,2.72199,2.06023,2.98226,2.34943,3.25701,2.56348
41,20.5767,2.54304,575374,1.56872,0.992997,1.78314,1.0555,1.98093,1.17962,2.27678,1.51004,2.66776,1.97903,2.93977,2.29164,3.2373,2.5402
42,20.6754,2.53745,542422,1.56636,0.987325,1.76505,1.0191,1.94681,1.11247,2.22582,1.42142,2.60905,1.88995,2.89227,2.22636,3.21399,2.51238
43,19.9613,2.52676,510351,1.56439,0.982937,1.75009,0.989315,1.91566,1.05145,2.17676,1.33555,2.55029,1.79973,2.842,2.15679,3.18696,2.47983
44,19.6922,2.50822,478415,1.56324,0.979812,1.73681,0.963187,1.88745,0.996078,2.12958,1.25165,2.48886,1.70534,2.78717,2.08026,3.15662,2.44231
45,19.7781,2.49534,447527,1.56236,0.977293,1.72623,0.942732,1.86217,0.947137,2.08542,1.1723,2.42764,1.60972,2.72958,1.99971,3.12283,2.40026
46,19.4421,2.48055,418551,1.56188,0.976098,1.71783,0.927221,1.84074,0.906135,2.04528,1.10033,2.36837,1.51638,2.67215,1.9183,3.08586,2.35378
47,18.8073,2.46699,390663,1.56155,0.975017,1.71105,0.915105,1.82256,0.871258,2.00865,1.03413,2.3109,1.42448,2.61223,1.83277,3.04522,2.30239
48,18.9229,2.4484,364735,1.56123,0.974089,1.70573,0.905629,1.80785,0.843592,1.97725,0.976851,2.2572,1.33833,2.55211,1.74641,2.99879,2.24251
49,18.2801,2.43667,340207,1.56111,0.973641,1.70172,0.89889,1.79545,0.82056,1.94925,0.925868,2.20614,1.25491,2.49128,1.65834,2.94981,2.17912
50,18.0211,2.4264,317904,1.56099,0.973273,1.69888,0.894086,1.78613,0.803634,1.92602,0.883831,2.16098,1.18059,2.43195,1.57183,2.89724,2.11053
60,16.282,2.33881,156275,1.56041,0.971507,1.69106,0.881505,1.75632,0.753534,1.83594,0.724026,1.92182,0.772401,1.93999,0.803462,2.07007,0.961556
70,16.5124,2.29171,141876,1.55904,0.968376,1.69037,0.880153,1.75562,0.7525,1.83427,0.721576,1.91507,0.761237,1.90724,0.74604,1.92318,0.735177
80,16.1401,2.29039,141407,1.55772,0.965048,1.68974,0.878905,1.75527,0.751883,1.83412,0.721301,1.915,0.76111,1.90722,0.74598,1.92317,0.735167
90,16.5021,2.29797,140583,1.55593,0.960451,1.68864,0.876933,1.75419,0.750449,1.83372,0.720734,1.91482,0.760813,1.90714,0.745854,1.92316,0.735138
100,16.4545,2.29498,139296,1.55386,0.955559,1.68731,0.8745,1.75131,0.747489,1.83327,0.720039,1.91463,0.760492,1.90703,0.745667,1.92312,0.735085
110,16.0937,2.32327,138032,1.55097,0.949309,1.68557,0.871325,1.74896,0.744703,1.83263,0.719022,1.91434,0.760007,1.90686,0.74535,1.92305,0.734974
120,16.087,2.29209,136768,1.54672,0.940897,1.68302,0.866855,1.7464,0.741492,1.83175,0.717682,1.91394,0.759368,1.90663,0.74495,1.92294,0.734814
130,16.4602,2.29683,135544,1.54243,0.931397,1.67984,0.86163,1.7437,0.738031,1.83058,0.716019,1.91342,0.758534,1.90633,0.744439,1.92284,0.734644
140,16.0505,2.29679,133816,1.53633,0.918756,1.67546,0.854581,1.74047,0.733626,1.82882,0.713523,1.91261,0.757282,1.90592,0.743745,1.92267,0.734377
150,16.4381,2.29369,132512,1.53033,0.905797,1.67136,0.847609,1.73735,0.729488,1.827,0.710869,1.91162,0.755809,1.90529,0.742756,1.92249,0.734077
160,15.9901,2.29815,131184,1.52461,0.89264,1.66679,0.839956,1.73367,0.724598,1.82443,0.707513,1.91022,0.753792,1.90446,0.741423,1.92224,0.733646
170,16.3349,2.29143,129464,1.51749,0.876381,1.66074,0.829712,1.72819,0.71783,1.82063,0.702866,1.90817,0.750967,1.90316,0.739468,1.92181,0.732976
180,16.2563,2.28993,127776,1.51059,0.860473,1.65431,0.819305,1.72255,0.710594,1.81632,0.697758,1.90584,0.747737,1.90166,0.737211,1.92136,0.732255
190,15.8608,2.291,125656,1.50148,0.840099,1.64604,0.805494,1.71538,0.701283,1.81067,0.690879,1.90247,0.743141,1.89944,0.733946,1.9206,0.730964
200,16.1871,2.32835,123584,1.49256,0.820431,1.63766,0.791985,1.70775,0.691576,1.80448,0.683656,1.89889,0.738415,1.89712,0.730438,1.91974,0.729577
210,16.1046,2.32822,121208,1.48184,0.795709,1.62738,0.775193,1.69949,0.680317,1.79725,0.674939,1.89429,0.732283,1.89357,0.725494,1.91845,0.727494
220,16.3191,2.35174,118656,1.46996,0.769543,1.61592,0.756241,1.68991,0.667529,1.78887,0.664896,1.88863,0.724923,1.88968,0.719829,1.91701,0.725022
230,15.6231,2.35338,115712,1.45744,0.740008,1.60252,0.733557,1.67842,0.65181,1.7786,0.65243,1.88122,0.71553,1.88439,0.71238,1.91494,0.721461
240,15.558,2.33807,112800,1.44599,0.711775,1.58962,0.711413,1.66726,0.636046,1.76766,0.639257,1.87313,0.705332,1.87858,0.704311,1.91262,0.717494
250,15.4486,2.33988,109584,1.43357,0.680673,1.57499,0.685756,1.65452,0.617842,1.75497,0.623899,1.86338,0.693023,1.87159,0.694559,1.90972,0.712622
260,15.7331,2.36209,105664,1.41962,0.644684,1.55821,0.655189,1.63878,0.595127,1.7385,0.604213,1.85031,0.676933,1.86223,0.68166,1.90575,0.706095
270,15.6031,2.3363,101448,1.4058,0.607512,1.54027,0.622277,1.62149,0.570296,1.7201,0.58214,1.83471,0.658123,1.85093,0.666461,1.90121,0.698317
280,15.4789,2.34569,96744,1.39111,0.567878,1.52081,0.585485,1.60191,0.541641,1.69917,0.556908,1.81598,0.635744,1.83739,0.648404,1.8956,0.688932
290,15.3414,2.33424,91872,1.37751,0.529297,1.50129,0.547196,1.58142,0.511282,1.67676,0.529623,1.7953,0.611108,1.82241,0.628567,1.88888,0.677871
300,15.1254,2.31453,86336,1.36295,0.489357,1.48001,0.504768,1.55892,0.476775,1.65157,0.498355,1.77015,0.581597,1.80336,0.604178,1.87924,0.66319
310,14.9605,2.30548,80952,1.35113,0.454048,1.46007,0.463655,1.53619,0.441958,1.62613,0.466335,1.74447,0.551162,1.78374,0.578898,1.86948,0.647872
320,15.022,2.33096,76072,1.34215,0.427112,1.44407,0.428778,1.51634,0.410728,1.60267,0.43689,1.71944,0.521983,1.76434,0.554288,1.85919,0.632626
330,14.219,2.29573,71128,1.33475,0.404993,1.42949,0.396283,1.49687,0.379378,1.5781,0.406271,1.69287,0.491,1.7437,0.528049,1.84751,0.615394
340,14.6377,2.32127,65497,1.32813,0.385949,1.41481,0.36338,1.47627,0.34544,1.55104,0.372,1.66137,0.454671,1.71758,0.496306,1.83112,0.592909
350,14.1932,2.27666,59985,1.32352,0.372492,1.40267,0.335067,1.45742,0.313971,1.52515,0.338825,1.62948,0.418123,1.68918,0.463275,1.81121,0.567226
360,13.5791,2.27407,54185,1.32001,0.36224,1.39203,0.310451,1.43938,0.283166,1.49791,0.303932,1.59459,0.378724,1.6575,0.42671,1.78738,0.537212
370,13.3493,2.25417,48737,1.3176,0.355203,1.38335,0.28956,1.42406,0.25595,1.47395,0.272057,1.56154,0.340771,1.62472,0.389933,1.75905,0.504431
380,13.4889,2.24765,43457,1.31594,0.350091,1.37656,0.272397,1.41074,0.231768,1.45268,0.242483,1.53002,0.303893,1.58981,0.352114,1.72436,0.466595
390,12.8762,2.22458,38001,1.31457,0.346615,1.37024,0.256586,1.39884,0.209079,1.43309,0.213829,1.49883,0.266224,1.55214,0.311142,1.67748,0.419755
400,13.0055,2.21384,32809,1.31364,0.344424,1.3651,0.243657,1.38899,0.189513,1.41637,0.188051,1.47063,0.230444,1.51408,0.269757,1.6237,0.367855
410,12.4569,2.19281,28049,1.31302,0.342731,1.36126,0.233906,1.38144,0.173693,1.40324,0.166407,1.44693,0.198604,1.47777,0.229627,1.56361,0.312039
420,12.268,2.17957,24113,1.31269,0.341927,1.35878,0.227597,1.3767,0.162904,1.39441,0.150757,1.42905,0.173283,1.44599,0.194584,1.50441,0.258171
430,12.389,2.16511,20785,1.31249,0.341401,1.35742,0.223898,1.37378,0.155963,1.38845,0.139286,1.41476,0.152779,1.4174,0.162761,1.44901,0.205827
440,12.3027,2.1665,18745,1.31241,0.341248,1.35693,0.222507,1.37255,0.152848,1.3855,0.132942,1.40613,0.139599,1.39868,0.141111,1.41292,0.168997
450,12.3331,2.13556,18481,1.31236,0.341168,1.35687,0.222328,1.3724,0.152475,1.38517,0.13221,1.40518,0.137997,1.39641,0.138331,1.40766,0.163817
460,12.3833,2.14259,18449,1.31232,0.341084,1.3568,0.222237,1.37235,0.152418,1.3851,0.132149,1.40513,0.137921,1.39632,0.13822,1.4075,0.163656
470,11.9864,2.14402,18433,1.31231,0.34105,1.35678,0.222211,1.37232,0.1524,1.38509,0.132136,1.40512,0.137911,1.39632,0.138211,1.4075,0.163653
480,12.297,2.14238,18417,1.31228,0.340948,1.35673,0.22215,1.37227,0.152356,1.38506,0.132114,1.40509,0.137892,1.39631,0.138198,1.40749,0.163644
490,11.9926,2.13555,18393,1.31228,0.340948,1.35673,0.22215,1.37227,0.152356,1.38506,0.132114,1.40509,0.137892,1.39631,0.138198,1.40749,0.163644
500,12.3254,2.14455,18385,1.31228,0.340925,1.35672,0.222126,1.37225,0.152345,1.38505,0.132104,1.40508,0.137883,1.3963,0.13819,1.40749,0.163644
510,12.2974,2.15119,18369,1.31226,0.340829,1.35668,0.222062,1.37222,0.15231,1.38502,0.132075,1.40505,0.137862,1.39629,0.138178,1.40749,0.163632
520,11.9936,2.14406,18337,1.31222,0.340648,1.35661,0.221962,1.37214,0.152248,1.38497,0.132029,1.40501,0.137819,1.39627,0.138158,1.40748,0.163618
530,12.0164,2.1422,18305,1.31214,0.340489,1.35653,0.221854,1.37203,0.152164,1.38491,0.131983,1.40498,0.13779,1.39625,0.138135,1.40747,0.163599
540,12.3087,2.14,18257,1.31214,0.340489,1.35653,0.221854,1.37203,0.152164,1.38491,0.131983,1.40498,0.13779,1.39625,0.138135,1.40747,0.163599
550,12.3097,2.14204,18241,1.31207,0.340416,1.35646,0.221786,1.372,0.152133,1.38487,0.131949,1.40495,0.137767,1.39621,0.138115,1.40746,0.163594
560,12.0172,2.16575,18217,1.31202,0.340325,1.3564,0.2217,1.37194,0.152077,1.38482,0.13191,1.40491,0.137738,1.39617,0.138081,1.40744,0.163578
570,12.0262,2.19521,18153,1.31191,0.340053,1.35623,0.221538,1.37179,0.151966,1.38475,0.131854,1.40486,0.137682,1.39612,0.138033,1.40743,0.163553
580,11.9897,2.14343,18129,1.3118,0.339878,1.35614,0.221428,1.3717,0.151908,1.38471,0.131817,1.40483,0.137654,1.39608,0.138015,1.40743,0.16355
590,12.3051,2.15129,18129,1.3118,0.339878,1.35614,0.221428,1.3717,0.151908,1.38471,0.131817,1.40483,0.137654,1.39608,0.138015,1.40743,0.16355
600,12.3068,2.14622,18113,1.31175,0.33977,1.35612,0.221374,1.37166,0.151865,1.38469,0.131794,1.4048,0.13763,1.39604,0.137991,1.40741,0.163534
610,12.0259,2.14127,18089,1.31166,0.339646,1.35601,0.221262,1.3716,0.151811,1.38464,0.131752,1.40474,0.137589,1.39597,0.13795,1.4074,0.163517
620,12.1274,2.1462,18065,1.3116,0.339538,1.35594,0.221179,1.37155,0.151761,1.38459,0.131711,1.40471,0.137554,1.39591,0.137913,1.40737,0.163491
630,12.0116,2.14287,18033,1.31146,0.33938,1.35585,0.221066,1.37146,0.151694,1.38452,0.131657,1.40463,0.13749,1.39583,0.137872,1.40737,0.163472
640,12.3194,2.14331,18025,1.31141,0.339334,1.35584,0.22104,1.37143,0.151675,1.3845,0.131645,1.40462,0.137478,1.39581,0.137851,1.40737,0.16347
650,12.5458,2.13893,18009,1.31136,0.339261,1.35573,0.220961,1.37138,0.151635,1.38446,0.131617,1.40457,0.137444,1.39577,0.137828,1.40735,0.163452
660,12.3165,2.14417,17985,1.31132,0.339147,1.3556,0.220848,1.37133,0.151577,1.38437,0.131565,1.40451,0.137401,1.39573,0.137792,1.40731,0.163415
670,11.9771,2.14544,17961,1.31123,0.339051,1.35552,0.220749,1.37126,0.151525,1.38431,0.131528,1.40445,0.137365,1.39566,0.137758,1.40729,0.163396
680,12.0083,2.14047,17945,1.31119,0.338944,1.3554,0.220657,1.37121,0.151479,1.38425,0.131491,1.40442,0.137333,1.39564,0.137739,1.40727,0.163383
690,12.0117,2.14303,17913,1.31089,0.33861,1.35531,0.220514,1.37113,0.151408,1.38422,0.131441,1.40438,0.137287,1.39552,0.137674,1.40726,0.163351
700,12.157,2.14546,17897,1.31085,0.338508,1.35523,0.220446,1.37109,0.151372,1.38417,0.131407,1.40436,0.137266,1.39549,0.137657,1.40723,0.163331
710,12.3222,2.14268,17881,1.31076,0.338377,1.35521,0.220404,1.371,0.151318,1.38414,0.131382,1.40433,0.137244,1.39546,0.137634,1.40723,0.16332
720,12.2995,2.14657,17841,1.31069,0.338157,1.35489,0.22021,1.37075,0.151193,1.38397,0.131295,1.40423,0.137179,1.3954,0.137592,1.40721,0.163291
730,12.3179,2.14864,17817,1.31056,0.337976,1.35471,0.220084,1.37061,0.151112,1.38392,0.131248,1.40419,0.137144,1.39536,0.137566,1.40719,0.163275
740,11.9937,2.14004,17785,1.31037,0.337664,1.35453,0.219901,1.37037,0.150973,1.38385,0.131184,1.40415,0.137107,1.39535,0.137552,1.40719,0.163269
750,12.0322,2.14165,17785,1.31037,0.337664,1.35453,0.219901,1.37037,0.150973,1.38385,0.131184,1.40415,0.137107,1.39535,0.137552,1.40719,0.163269
760,12.0083,2.15635,17745,1.30993,0.337053,1.35422,0.219669,1.37016,0.150847,1.38375,0.13111,1.40408,0.137052,1.39531,0.137524,1.40718,0.163256
770,12.2782,2.13896,17729,1.30964,0.336753,1.35409,0.219545,1.37005,0.150779,1.38373,0.131082,1.40408,0.13704,1.39531,0.137521,1.40718,0.163256
780,12.2946,2.14851,17721,1.30957,0.33669,1.35405,0.219494,1.36999,0.150736,1.38373,0.131075,1.40407,0.137035,1.39531,0.13752,1.40718,0.163256
790,11.9762,2.13928,17721,1.30957,0.33669,1.35405,0.219494,1.36999,0.150736,1.38373,0.131075,1.40407,0.137035,1.39531,0.13752,1.40718,0.163256
800,12.0149,2.14173,17705,1.30934,0.336464,1.35392,0.2194,1.36991,0.150681,1.38367,0.131032,1.40403,0.137002,1.39528,0.137494,1.40717,0.163238
810,14.0402,2.13913,17697,1.30927,0.336413,1.35383,0.219352,1.36988,0.150657,1.38364,0.131012,1.404,0.136978,1.39525,0.137484,1.40717,0.163233
820,11.9816,2.16126,17673,1.30906,0.336164,1.35367,0.219207,1.36971,0.150564,1.38359,0.130958,1.40394,0.136925,1.39522,0.137457,1.40715,0.163227
830,11.9856,2.15575,17665,1.30904,0.336079,1.35358,0.219154,1.36969,0.150539,1.38355,0.130937,1.40391,0.13691,1.39519,0.137443,1.40714,0.163212
840,11.9962,2.14303,17649,1.30881,0.335813,1.35337,0.218994,1.36954,0.150467,1.38347,0.130891,1.40388,0.13688,1.39517,0.137415,1.40713,0.163196
850,11.9819,2.14548,17633,1.30868,0.335637,1.35326,0.218885,1.36935,0.150397,1.38336,0.130837,1.40387,0.136857,1.39516,0.137401,1.40713,0.163187
860,11.9755,2.1455,17633,1.30868,0.335637,1.35326,0.218885,1.36935,0.150397,1.38336,0.130837,1.40387,0.136857,1.39516,0.137401,1.40713,0.163187
870,12.0084,2.14479,17625,1.30851,0.335456,1.3532,0.218802,1.36928,0.150348,1.38334,0.130806,1.40385,0.136834,1.39516,0.137393,1.40713,0.163184
880,11.9808,2.14501,17609,1.30831,0.335241,1.35311,0.218704,1.36917,0.150274,1.38329,0.130763,1.40382,0.136795,1.39514,0.137369,1.40713,0.163174
890,12.3061,2.14574,17601,1.30829,0.335145,1.35309,0.218666,1.3691,0.15024,1.38328,0.130746,1.40381,0.136783,1.39514,0.137361,1.40713,0.163171
900,11.999,2.14604,17601,1.30829,0.335145,1.35309,0.218666,1.3691,0.15024,1.38328,0.130746,1.40381,0.136783,1.39514,0.137361,1.40713,0.163171
910,11.9962,2.13988,17593,1.30829,0.335117,1.35307,0.218638,1.36898,0.150197,1.38325,0.130732,1.4038,0.136775,1.39514,0.137357,1.40713,0.163171
920,11.9962,2.14712,17577,1.30814,0.334862,1.353,0.218538,1.36886,0.150118,1.38318,0.130691,1.40376,0.136735,1.39512,0.137341,1.40713,0.163164
930,11.9951,2.14109,17537,1.30777,0.334409,1.35282,0.21834,1.36842,0.149931,1.38302,0.130596,1.40372,0.136671,1.3951,0.137305,1.40712,0.163148
940,11.9971,2.14432,17537,1.30777,0.334409,1.35282,0.21834,1.36842,0.149931,1.38302,0.130596,1.40372,0.136671,1.3951,0.137305,1.40712,0.163148
950,12.2703,2.13887,17505,1.30717,0.333735,1.35249,0.218048,1.36811,0.149753,1.38292,0.130502,1.40368,0.136618,1.39508,0.137264,1.40712,0.163127
960,11.9899,2.14184,17473,1.30687,0.333345,1.35229,0.217853,1.36779,0.149592,1.3828,0.13042,1.40364,0.136569,1.39505,0.137224,1.40711,0.163115
970,11.9981,2.15122,17465,1.30677,0.333197,1.35224,0.217803,1.36772,0.149548,1.38276,0.130401,1.40361,0.136543,1.39503,0.137203,1.40711,0.163105
980,11.9881,2.14378,17449,1.30666,0.332988,1.35215,0.217684,1.36755,0.149463,1.3827,0.130352,1.40358,0.136517,1.39503,0.137187,1.40711,0.163093
990,12.2987,2.16958,17433,1.30652,0.332739,1.35203,0.217542,1.36746,0.149388,1.38265,0.130304,1.40354,0.136472,1.39501,0.137159,1.4071,0.163065
1000,11.9669,2.1468,17417,1.30647,0.332546,1.35194,0.217422,1.36732,0.14931,1.38251,0.130234,1.40349,0.136426,1.39499,0.137138,1.40709,0.163053
1010,12.292,2.14824,17401,1.30623,0.332195,1.35177,0.217269,1.36717,0.149207,1.38245,0.130183,1.40346,0.136396,1.39497,0.13712,1.40707,0.163029
1020,11.9705,2.14846,17377,1.30617,0.33202,1.35174,0.217178,1.36688,0.149085,1.38237,0.13012,1.40342,0.136344,1.39494,0.137082,1.40707,0.163016
1030,12.3105,2.14418,17369,1.30612,0.331816,1.35166,0.217088,1.36682,0.14903,1.38231,0.130088,1.40339,0.136317,1.39493,0.137062,1.40707,0.163014
1040,11.9668,2.14445,17337,1.3059,0.331341,1.35146,0.216847,1.36658,0.148883,1.38214,0.129984,1.40333,0.136249,1.39489,0.137,1.40704,0.162967
1050,12.2622,2.20092,17321,1.30578,0.331091,1.35135,0.216735,1.36643,0.148803,1.38206,0.129931,1.40328,0.136208,1.39487,0.136973,1.40703,0.162942
1060,12.2734,2.14409,17305,1.3054,0.330735,1.35109,0.216549,1.36629,0.148708,1.38198,0.129877,1.40325,0.136169,1.39483,0.136944,1.40702,0.162915
1070,11.9851,2.15556,17281,1.30486,0.330225,1.35079,0.2163,1.36608,0.148567,1.38187,0.129801,1.40318,0.136102,1.39477,0.136889,1.40701,0.162887
1080,12.4923,2.14228,17265,1.30463,0.329886,1.35069,0.216134,1.36598,0.148482,1.38182,0.129751,1.40315,0.136068,1.39472,0.136847,1.407,0.162863
1090,12.2603,2.15185,17249,1.30446,0.329546,1.35054,0.215976,1.36586,0.148389,1.38173,0.129699,1.40311,0.136022,1.39469,0.136817,1.40699,0.162848
1100,12.2678,2.15129,17241,1.30436,0.329393,1.35046,0.2159,1.36579,0.148341,1.38169,0.129674,1.40309,0.135998,1.39469,0.136804,1.40699,0.16284
1110,12.2942,2.14902,17225,1.30421,0.329076,1.35033,0.215755,1.36568,0.148253,1.38162,0.129618,1.40304,0.13596,1.39466,0.136768,1.40699,0.162825
1120,12.2841,2.15144,17169,1.30317,0.327927,1.34974,0.215237,1.36512,0.147934,1.38131,0.12943,1.40284,0.135805,1.39455,0.136649,1.40696,0.162747
1130,12.2643,2.14538,17145,1.30266,0.327423,1.34942,0.214999,1.3649,0.147789,1.38117,0.12934,1.40276,0.135741,1.39451,0.136604,1.40694,0.162709
1140,12.2489,2.18716,17121,1.30243,0.32701,1.34926,0.214825,1.36468,0.14765,1.38109,0.129264,1.40267,0.135676,1.39446,0.136561,1.40692,0.162671
1150,11.9796,2.1511,17089,1.30182,0.326262,1.34888,0.214513,1.36434,0.147452,1.38088,0.129117,1.40253,0.135557,1.39437,0.136474,1.40689,0.162619
1160,11.9448,2.14626,17073,1.30173,0.326036,1.34878,0.214405,1.36417,0.147359,1.3808,0.129064,1.40247,0.135517,1.39434,0.136443,1.40687,0.162592
1170,12.0425,2.15162,17073,1.30173,0.326036,1.34878,0.214405,1.36417,0.147359,1.3808,0.129064,1.40247,0.135517,1.39434,0.136443,1.40687,0.162592
1180,11.9467,2.14623,17065,1.30168,0.325917,1.34872,0.214343,1.36411,0.14732,1.38075,0.129033,1.40245,0.135496,1.39432,0.136428,1.40686,0.162582
1190,12.2613,2.1485,17041,1.30127,0.325362,1.34844,0.214077,1.36391,0.147164,1.3806,0.128916,1.40236,0.135412,1.39428,0.136373,1.40682,0.16253
1200,12.4419,2.15314,17017,1.30091,0.324887,1.34811,0.213838,1.36369,0.14703,1.38049,0.128839,1.40227,0.13534,1.39422,0.136312,1.4068,0.162482
1210,12.2562,2.14958,17009,1.30057,0.324689,1.34794,0.213726,1.3636,0.146982,1.38043,0.128806,1.40223,0.135314,1.39421,0.136296,1.4068,0.162472
1220,12.2724,2.14899,17009,1.30057,0.324689,1.34794,0.213726,1.3636,0.146982,1.38043,0.128806,1.40223,0.135314,1.39421,0.136296,1.4068,0.162472
1230,11.9667,2.16738,16993,1.30026,0.324275,1.34776,0.213543,1.36341,0.146868,1.38035,0.128743,1.40217,0.135254,1.39418,0.136251,1.40679,0.162443
1240,12.3189,2.14986,16985,1.30019,0.324139,1.34765,0.213466,1.36334,0.146816,1.3803,0.128714,1.40214,0.135231,1.39417,0.136233,1.40678,0.162427
1250,12.0127,2.15659,16977,1.30008,0.32393,1.34756,0.213347,1.36327,0.146761,1.38025,0.12867,1.40211,0.135201,1.39415,0.136205,1.40678,0.162423
1260,12.2464,2.16305,16961,1.29999,0.323732,1.34745,0.213236,1.36307,0.146667,1.38013,0.12861,1.40202,0.135151,1.39407,0.136163,1.40676,0.162387
1270,12.2326,2.14842,16937,1.29958,0.323217,1.34717,0.21298,1.36285,0.146515,1.38,0.128515,1.40189,0.135051,1.39401,0.136095,1.40673,0.162329
1280,12.2289,2.14783,16921,1.29942,0.322905,1.34699,0.21284,1.36268,0.146408,1.37991,0.128458,1.40181,0.134995,1.39397,0.136051,1.40672,0.162305
1290,11.9652,2.15461,16905,1.29913,0.322571,1.34676,0.212625,1.36251,0.146299,1.37978,0.12838,1.40175,0.134937,1.39392,0.135994,1.40671,0.162276
1300,12.2382,2.1577,16881,1.29853,0.321949,1.34647,0.212346,1.36229,0.146143,1.37959,0.128268,1.40165,0.13485,1.39386,0.135933,1.40671,0.162247
1310,11.9446,2.14981,16825,1.29753,0.320658,1.34589,0.21175,1.36166,0.145792,1.37924,0.128029,1.40141,0.134665,1.39369,0.135784,1.40662,0.16212
1320,11.9336,2.15014,16817,1.29744,0.320528,1.3458,0.211684,1.36158,0.145742,1.3792,0.128,1.40138,0.134643,1.39368,0.13577,1.40662,0.16211
1330,11.9327,2.15484,16801,1.29708,0.320154,1.3456,0.211532,1.36143,0.145652,1.37909,0.127933,1.4013,0.134596,1.39364,0.135728,1.4066,0.162079
1340,11.9452,2.16086,16785,1.29691,0.319871,1.34546,0.211396,1.36126,0.145551,1.379,0.127859,1.40125,0.134547,1.3936,0.135679,1.40659,0.16204
1350,12.2329,2.15464,16777,1.29683,0.319746,1.34532,0.211328,1.36116,0.145511,1.37896,0.127836,1.40121,0.134526,1.39357,0.135663,1.40659,0.162021
1360,12.225,2.15109,16753,1.29651,0.319356,1.34505,0.211121,1.36093,0.145373,1.3788,0.127735,1.40109,0.13445,1.39348,0.135573,1.40653,0.161942
1370,11.9005,2.14957,16745,1.29636,0.319175,1.34492,0.21103,1.36082,0.145314,1.37874,0.127693,1.40103,0.134407,1.39344,0.135542,1.40653,0.161927
1380,12.3419,2.15422,16721,1.29588,0.318484,1.34457,0.210734,1.36064,0.145177,1.37853,0.127582,1.40093,0.134328,1.39337,0.135474,1.4065,0.161873
1390,12.248,2.16886,16697,1.29557,0.318065,1.34428,0.210514,1.36038,0.14503,1.37834,0.127474,1.40081,0.134245,1.39327,0.135396,1.40647,0.161819
1400,12.4336,2.15752,16649,1.29479,0.316984,1.3437,0.21002,1.35983,0.144707,1.37797,0.127253,1.40054,0.134068,1.39312,0.135258,1.40642,0.161705
1410,11.9081,2.15827,16625,1.29432,0.316401,1.3434,0.209761,1.35957,0.144541,1.37782,0.127151,1.40043,0.133998,1.39306,0.135189,1.40641,0.161665
1420,11.9117,2.16222,16593,1.2938,0.315693,1.34305,0.209452,1.35922,0.144342,1.37755,0.127001,1.40028,0.133889,1.39296,0.135085,1.40635,0.16158
1430,12.2084,2.15601,16593,1.2938,0.315693,1.34305,0.209452,1.35922,0.144342,1.37755,0.127001,1.40028,0.133889,1.39296,0.135085,1.40635,0.16158
1440,11.9244,2.15887,16537,1.29297,0.314561,1.34243,0.20886,1.35859,0.143974,1.37701,0.126725,1.39992,0.133654,1.39269,0.134889,1.40622,0.161423
1450,13.5367,2.16103,16529,1.29294,0.314464,1.34236,0.208781,1.3585,0.143926,1.37698,0.126696,1.39988,0.133632,1.39265,0.134865,1.40621,0.161411
1460,11.9604,2.16281,16513,1.29276,0.314142,1.34215,0.208568,1.35828,0.143805,1.37683,0.126604,1.39974,0.133556,1.39256,0.134798,1.40619,0.161375
1470,12.205,2.16092,16465,1.29197,0.313083,1.34143,0.207996,1.35766,0.143481,1.37637,0.126362,1.39943,0.133344,1.39239,0.134638,1.40613,0.161245
1480,12.1942,2.20512,16441,1.29172,0.312659,1.34117,0.207712,1.35742,0.143306,1.37613,0.126225,1.39924,0.133227,1.39227,0.134544,1.40607,0.161162
1490,11.9277,2.16424,16385,1.29103,0.311566,1.34051,0.207099,1.35678,0.142921,1.37565,0.12597,1.3989,0.132996,1.39208,0.134369,1.40599,0.161013
1500,11.9119,2.15991,16345,1.29035,0.310564,1.33995,0.206648,1.35623,0.142615,1.37531,0.125766,1.39868,0.132824,1.39193,0.134225,1.40591,0.160891


==> charts/histogram_storage_nD.csv <==
overlap,hit1,str1,hit2,str2,hit3,str3,hit4,str4,hit5,str5,hit6,str6,hit7
\textsc{prob.5D} (607~MB),1200,IA$^*$,nan,CoT/SVOT,nan,SOT,7100,Simplex tree,670,$k_S$ Stellar tree,610,$k_L$ Stellar tree,607
\textsc{prob.7D} (7.9~GB) $\odot \otimes$,15800,IA$^*$,nan,CoT/SVOT,nan,SOT,155000,Simplex tree,8000,$k_S$ Stellar tree,7900,$k_L$ Stellar tree,7900
\textsc{prob.40D} (2.6~GB) $\odot \otimes >$,5200,IA$^*$,nan,CoT/SVOT,nan,SOT,14400,Simplex tree,2600,$k_S$ Stellar tree,2600,$k_L$ Stellar tree,2600
\textsc{vismale7D} (134~MB),286,IA$^*$,nan,CoT/SVOT,nan,SOT,9900,Simplex tree,142,$k_S$ Stellar tree,139,$k_L$ Stellar tree,134
\textsc{foot10D} (2.1~GB) \\$\odot$,4200,IA$^*$,nan,CoT/SVOT,nan,SOT,378000,Simplex tree,2200,$k_S$ Stellar tree,2100,$k_L$ Stellar tree,2100
\textsc{lucy34D} (2.0~GB) $\odot \otimes >$,4100,IA$^*$,nan,CoT/SVOT,nan,SOT,9851814,Simplex tree,2100,$k_S$ Stellar tree,2100,$k_L$ Stellar tree,2000


==> charts/histogram_storage_quad_hexa.csv <==
overlap,hit1,str1,hit2,str2,hit3,str3,hit4,str4,hit5,str5,hit6,str6,hit7
\textsc{neptune} (183~MB),413,IA$^*$,nan,CoT/SVOT,nan,SOT,nan,Simplex tree,211,$k_S$ Stellar tree,187,$k_L$ Stellar tree,183
\textsc{statuette} (458~MB),1000,IA$^*$,nan,CoT/SVOT,nan,SOT,nan,Simplex tree,534,$k_S$ Stellar tree,468,$k_L$ Stellar tree,458
\textsc{lucy} (1.3~GB),2900,IA$^*$,nan,CoT/SVOT,nan,SOT,nan,Simplex tree,1500,$k_S$ Stellar tree,1300,$k_L$ Stellar tree,1300
\textsc{f16} \\(775~MB),1500,IA$^*$,nan,CoT/SVOT,nan,SOT,nan,Simplex tree,926,$k_S$ Stellar tree,793,$k_L$ Stellar tree,775
\textsc{san fern} (1.7~GB),3200,IA$^*$,nan,CoT/SVOT,nan,SOT,nan,Simplex tree,2000,$k_S$ Stellar tree,1700,$k_L$ Stellar tree,1700
\textsc{vismale} (3.8~GB) $\otimes$,7200,IA$^*$,nan,CoT/SVOT,nan,SOT,nan,Simplex tree,4700,$k_S$ Stellar tree,3900,$k_L$ Stellar tree,3800


==> charts/histogram_storage_tri_tetra.csv <==
overlap,hit1,str1,hit2,str2,hit3,str3,hit4,str4,hit5,str5,hit6,str6,hit7
\textsc{neptune} (45.9~MB),99,IA$^*$,92,CoT/SVOT,46,SOT,321,Simplex tree,52,$k_S$ Stellar tree,47,$k_L$ Stellar tree,46
\textsc{statuette} (114~MB),248,IA$^*$,228,CoT/SVOT,114,SOT,801,Simplex tree,130,$k_S$ Stellar tree,118,$k_L$ Stellar tree,114
\textsc{lucy} (321~MB),695,IA$^*$,642,CoT/SVOT,321,SOT,2200,Simplex tree,355,$k_S$ Stellar tree,327,$k_L$ Stellar tree,321
\textsc{bonsai} (373~MB),762,IA$^*$,746,CoT/SVOT,373,SOT,2800,Simplex tree,379,$k_S$ Stellar tree,375,$k_L$ Stellar tree,373
\textsc{vismale} (405~MB),875,IA$^*$,810,CoT/SVOT,405,SOT,3100,Simplex tree,410,$k_S$ Stellar tree,408,$k_L$ Stellar tree,405
\textsc{foot} (450~MB),920,IA$^*$,900,CoT/SVOT,450,SOT,3400,Simplex tree,463,$k_S$ Stellar tree,453,$k_L$ Stellar tree,450


==> charts/histogram_vt_smaller_datasets.csv <==
overlap,hit1,str1,hit4,str4,hit5,str5,hit6,str6
\textsc{neptune},5.02,IA$^*$,260169,Simplex tree,0.66,$k_S$ Stellar tree,0.64,$k_L$ Stellar tree
\textsc{fighter2},1.93,IA$^*$,34501,Simplex tree,0.2,$k_S$ Stellar tree,0.19,$k_L$ Stellar tree
\textsc{prob.7D} \textsc{small},2.76,IA$^*$,12455,Simplex tree,0.32,$k_S$ Stellar tree,0.32,$k_L$ Stellar tree

